Algorithms for Length Spectra of Combinatorial Tori

Consider a weighted, undirected graph cellularly embedded on a topological surface. The function assigning to each free homotopy class of closed curves the length of a shortest cycle within this homotopy class is called the marked length spectrum. The (unmarked) length spectrum is obtained by just listing the length values of the marked length spectrum in increasing order. In this paper, we describe algorithms for computing the (un)marked length spectra of graphs embedded on the torus. More specifically, we preprocess a weighted graph of complexity $n$ in time $O(n^2 \log \log n)$ so that, given a cycle with $\ell$ edges representing a free homotopy class, the length of a shortest homotopic cycle can be computed in $O(\ell+\log n)$ time. Moreover, given any positive integer $k$, the first $k$ values of its unmarked length spectrum can be computed in time $O(k \log n)$. Our algorithms are based on a correspondence between weighted graphs on the torus and polyhedral norms. In particular, we give a weight independent bound on the complexity of the unit ball of such norms. As an immediate consequence we can decide if two embedded weighted graphs have the same marked spectrum in polynomial time. We also consider the problem of comparing the unmarked spectra and provide a polynomial time algorithm in the unweighted case and a randomized polynomial time algorithm otherwise.

==> figures/D0D1-bis.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'D0D1-bis.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{313.97079533bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.23929575)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{D0D1-bis.pdf}}%
    \put(0.16153349,0.13443642){\color[rgb]{1,0,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tau_\alpha+\tau_\beta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{D0D1-bis.pdf}}%
    \put(0.14353281,0.0100822){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{D0D1-bis.pdf}}%
    \put(0.73023541,0.03771107){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{D0D1-bis.pdf}}%
    \put(0.82105201,0.12708957){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{c}_\gamma$}}}%
    \put(0.30017845,0.08725885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{c}_\gamma$}}}%
    \put(0.92592365,0.2118536){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0.31321432,0.20790038){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0.80128605,0.17212013){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{${\cal D}_0$}}}%
    \put(0.10041232,0.17267132){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{${\cal D}_0$}}}%
  \end{picture}%
\endgroup%


==> figures/D0D1-quater.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'D0D1-quater.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{354.00548224bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45815382)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{D0D1-quater.pdf}}%
    \put(0.57290942,0.0180427){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0.72340156,0.19348877){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{D0D1-quater.pdf}}%
    \put(0.23523277,0.21141025){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0.43894639,0.44956903){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{D0D1-quater.pdf}}%
    \put(0.22270048,0.25762625){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$p_1$}}}%
    \put(0.39851246,0.28898829){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_2$}}}%
    \put(0.43417863,0.39633658){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_3$}}}%
    \put(0.15962872,0.30754536){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tilde{u}$}}}%
    \put(0.51827052,0.370077){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{u}'$}}}%
    \put(0.34657967,0.31739021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{x}$}}}%
    \put(0.45803906,0.32335663){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{x}'$}}}%
    \put(0.61473929,0.32648682){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_2+\tau_\alpha$}}}%
    \put(0.02420733,0.2629148){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_2-\tau_\alpha$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{D0D1-quater.pdf}}%
    \put(0.56607875,0.06550203){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$p_1$}}}%
    \put(0.70932113,0.03953533){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_2$}}}%
    \put(0.7594331,0.14790982){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_3$}}}%
    \put(0.83656951,0.08049602){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{u}'$}}}%
    \put(0.62372437,0.06213737){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{x}$}}}%
    \put(0.78664387,0.02577318){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{x}'$}}}%
    \put(0.89398116,0.00266482){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_2+\tau_\alpha$}}}%
    \put(0.49288895,0.15088839){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{u}$}}}%
    \put(0.35205036,0.17435597){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_2-\tau_\alpha$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{D0D1-quater.pdf}}%
    \put(0.60630567,0.12932966){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tau_{2\alpha}$}}}%
    \put(0.31936205,0.34149376){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tau_{2\alpha}$}}}%
  \end{picture}%
\endgroup%


==> figures/D0D1-quinquies.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'D0D1-quinquies.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{352.79155544bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61971428)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{D0D1-quinquies.pdf}}%
    \put(0.11674951,0.37637343){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0.32116409,0.61109995){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{D0D1-quinquies.pdf}}%
    \put(0.11692951,0.43550369){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$p_1$}}}%
    \put(0.22531754,0.51799459){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_2$}}}%
    \put(0.33763896,0.5364256){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_3$}}}%
    \put(0.14012361,0.57649872){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{u}$}}}%
    \put(0.27910595,0.41219223){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{$\tilde{u}'$}}}%
    \put(0.20116827,0.5026528){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tau_{\alpha-\beta}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{D0D1-quinquies.pdf}}%
    \put(0.66263761,0.37487068){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0.86705222,0.60959721){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{D0D1-quinquies.pdf}}%
    \put(0.74039554,0.41977387){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$p_1$}}}%
    \put(0.63967225,0.51810248){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_2$}}}%
    \put(0.7842059,0.56176639){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_3$}}}%
    \put(0.68601173,0.57499598){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{u}$}}}%
    \put(0.8207423,0.41068948){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{$\tilde{u}'$}}}%
    \put(0.7322739,0.52691983){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tau_{\beta-\alpha}$}}}%
    \put(-0.64721158,-3.67376069){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.442348\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{D0D1-quinquies.pdf}}%
    \put(0.11795889,0.03039056){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0.32237339,0.26511696){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{D0D1-quinquies.pdf}}%
    \put(0.16162545,0.09972126){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$p_1$}}}%
    \put(0.15888112,0.18914829){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_2$}}}%
    \put(0.34101565,0.19044273){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$p_3$}}}%
    \put(0.06383794,0.21011461){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tilde{u}$}}}%
    \put(0.387475,0.08454915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{u}'$}}}%
    \put(0.25446967,0.14995901){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tau_{2\alpha-\beta}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{D0D1-quinquies.pdf}}%
    \put(0.66352912,0.03180907){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0.86794355,0.26653645){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{D0D1-quinquies.pdf}}%
    \put(0.8301943,0.10227875){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$p_1$}}}%
    \put(0.85933848,0.14873249){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_2$}}}%
    \put(0.83723465,0.22504114){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$p_3$}}}%
    \put(0.60940816,0.2115341){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tilde{u}$}}}%
    \put(0.93304519,0.08596767){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{u}'$}}}%
    \put(0.69222634,0.18858088){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tau_{\beta-2\alpha}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{D0D1-quinquies.pdf}}%
    \put(0.20043116,0.33327312){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{(a)}}}%
    \put(0.75528781,0.33327312){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{(b)}}}%
    \put(0.20150242,0.00448432){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{(c)}}}%
    \put(0.75528781,0.00448432){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{(d)}}}%
  \end{picture}%
\endgroup%


==> figures/D0D1-ter.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'D0D1-ter.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{269.26590585bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59338666)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{D0D1-ter.pdf}}%
    \put(0.6838712,0.16562884){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{D0D1-ter.pdf}}%
    \put(0.89193866,0.36669394){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{D0D1-ter.pdf}}%
    \put(0.1128917,0.16411503){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}=\tilde{v}_0$}}}%
    \put(0.33778123,0.41045707){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}_0$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{D0D1-ter.pdf}}%
    \put(0.19631986,0.29605144){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tau_\alpha$}}}%
    \put(0.85998502,0.2746423){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tau_\alpha$}}}%
    \put(0.19481432,0.22922208){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_1$}}}%
    \put(0.22855027,0.31888251){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_2$}}}%
    \put(0.16289562,0.36364703){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_3$}}}%
    \put(0.79138949,0.18896607){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_1$}}}%
    \put(0.77487743,0.27670404){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_2$}}}%
    \put(0.72235285,0.32843205){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_3$}}}%
    \put(0.34018263,0.30536629){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{u}$}}}%
    \put(0.08772404,0.26159641){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tilde{u}'$}}}%
    \put(0.91635969,0.23175351){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{u}$}}}%
    \put(0.66206947,0.27452841){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tilde{u}'$}}}%
    \put(0.37632544,0.4570684){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
  \end{picture}%
\endgroup%


==> figures/D0D1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'D0D1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{442.10199303bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72632424)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{D0D1.pdf}}%
    \put(0.5663691,0.45367169){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\alpha}$}}}%
    \put(0.52589735,0.51963922){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{${\cal D}_0$}}}%
    \put(0.70864781,0.50111388){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{${\cal D}_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{D0D1.pdf}}%
    \put(0.54348812,0.41866831){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{D0D1.pdf}}%
    \put(0.26180038,0.13168926){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\alpha\beta}$}}}%
    \put(0.16374085,0.22487061){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{${\cal D}_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{D0D1.pdf}}%
    \put(0.12941156,0.09697655){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0.28782112,0.25528746){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0.67716279,0.52865486){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{c}_\gamma$}}}%
    \put(0.19487259,0.17547758){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{c}_\gamma$}}}%
    \put(0.70660823,0.60936981){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(2.60819476,-1.66714742){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{2.06091807\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{D0D1.pdf}}%
    \put(0.91588038,0.13288393){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\alpha\beta}$}}}%
    \put(0.81782085,0.22606527){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{${\cal D}_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{D0D1.pdf}}%
    \put(0.78349156,0.09817121){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}_0$}}}%
    \put(0.93076223,0.25305485){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}_0$}}}%
    \put(0.84038426,0.17924278){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{c}_\gamma$}}}%
  \end{picture}%
\endgroup%


==> figures/SCG_bis.pdf_tex <==
%% Creator: Inkscape 1.1.2 (1:1.1+202202050950+0a00cf5339), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SCG_bis.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{251.64216283bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.85269338)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SCG_bis.pdf}}%
    \put(0.85274399,0.51891634){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\alpha$}}}%
    \put(0.74487312,0.30184645){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$P$}}}%
    \put(0.59197449,0.66942399){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\beta$}}}%
    \put(0.32112957,0.34646926){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\SimpleC$}}}%
    \put(0.34693331,0.12286141){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\conv(\SimpleC)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SCG_bis.pdf}}%
  \end{picture}%
\endgroup%


==> figures/SCG_example.pdf_tex <==
%% Creator: Inkscape 1.1.2 (1:1.1+202202050950+0a00cf5339), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SCG_example.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{160.11409036bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.00000009)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SCG_example.pdf}}%
  \end{picture}%
\endgroup%


==> figures/cutting.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cutting.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{419.68472028bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37802998)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cutting.pdf}}%
    \put(0.26916855,0.09481783){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\alpha\beta}$}}}%
    \put(0.16479166,0.23847675){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\alpha}$}}}%
    \put(0.23701842,0.02555361){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\beta}$}}}%
    \put(0.69490118,0.09658986){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\cal D$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cutting.pdf}}%
    \put(0.62583953,0.15409777){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\beta}$}}}%
    \put(0.68294689,0.02953899){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\alpha}$}}}%
    \put(0.64983597,0.3084423){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\alpha\beta}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cutting.pdf}}%
    \put(0.76313545,0.23873111){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$G$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{cutting.pdf}}%
  \end{picture}%
\endgroup%


==> figures/line-intersect-bis.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'line-intersect-bis.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{445.75018444bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48509584)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{line-intersect-bis.pdf}}%
    \put(0.08080493,0.11077162){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\alpha}$}}}%
    \put(0.04066442,0.17619925){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{${\cal D}_0$}}}%
    \put(0.22191918,0.15782552){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{${\cal D}_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{line-intersect-bis.pdf}}%
    \put(0.05811122,0.07605472){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0.18732673,0.20533151){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{c}_\gamma$}}}%
    \put(0.2198963,0.26519545){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(2.10591951,-1.99268988){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{2.04405072\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{line-intersect-bis.pdf}}%
    \put(0.60512952,0.17631947){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{${\cal D}_0$}}}%
    \put(0.78638433,0.15794575){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{${\cal D}_1$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{line-intersect-bis.pdf}}%
    \put(0.62257637,0.07617495){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0.78436144,0.26531568){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{line-intersect-bis.pdf}}%
  \end{picture}%
\endgroup%


==> figures/line-intersect.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'line-intersect.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{261.03916469bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48845867)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{line-intersect.pdf}}%
    \put(0.0856328,0.112394){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{line-intersect.pdf}}%
    \put(0.30025758,0.31979573){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{line-intersect.pdf}}%
    \put(0.6962782,0.11290268){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{line-intersect.pdf}}%
    \put(0.91090298,0.32030442){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{line-intersect.pdf}}%
  \end{picture}%
\endgroup%


==> figures/short-basis.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'short-basis.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{542.3355271bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53723373)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{short-basis.pdf}}%
    \put(0.13897213,0.35635856){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$a$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{short-basis.pdf}}%
    \put(0.49513922,0.26189239){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$L$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{short-basis.pdf}}%
    \put(0.49807148,0.1397851){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0.59897135,0.42412344){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0.53791368,0.31142581){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{b'}$}}}%
    \put(0.27214618,0.4418357){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$b'$}}}%
    \put(0.20787727,0.36305931){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$v$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{short-basis.pdf}}%
    \put(0.59679052,0.25764439){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$L+\tau_{b'}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{short-basis.pdf}}%
    \put(0.84493385,0.22557583){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$L$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{short-basis.pdf}}%
    \put(0.84786591,0.13942366){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{v}$}}}%
    \put(0.94876597,0.42376208){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{w}$}}}%
    \put(0.88217651,0.31106437){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tilde{b'}$}}}%
    \put(0.94658519,0.25728295){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$L+\tau_{b'}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{short-basis.pdf}}%
    \put(0.193744,0.08323455){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$a$}}}%
    \put(0.26964931,0.08492278){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$b$}}}%
    \put(0.2093905,0.02288174){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$v$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{short-basis.pdf}}%
    \put(-0.89215044,-1.50278628){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{2.53430538\unitlength}\raggedright \end{minipage}}}%
    \put(0.4826007,0.30177434){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tilde{v_1}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{short-basis.pdf}}%
    \put(0.82764173,0.29098327){\color[rgb]{0,0,1}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tilde{v_1}$}}}%
  \end{picture}%
\endgroup%


==> figures/simplifying_cases.pdf_tex <==
%% Creator: Inkscape 1.1.2 (1:1.1+202202050950+0a00cf5339), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'simplifying_cases.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{543.41532102bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65562256)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{simplifying_cases.pdf}}%
    \put(0.46936067,0.18657786){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$d$}}}%
    \put(0.50626515,0.24512619){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$d'$}}}%
    \put(0.64100947,0.16061409){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l$}}}%
    \put(0.35895267,0.11784468){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l$}}}%
    \put(0.49412087,0.01157587){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l'$}}}%
    \put(0.53692209,0.29989056){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{simplifying_cases.pdf}}%
    \put(0.79260532,0.38287626){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$d$}}}%
    \put(0.83055402,0.31882344){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$d'$}}}%
    \put(0.69177156,0.30960934){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l$}}}%
    \put(0.97299881,0.35397545){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l$}}}%
    \put(0.82901966,0.20349514){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l'$}}}%
    \put(0.87188288,0.49449056){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{simplifying_cases.pdf}}%
    \put(0.51246244,0.48814819){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$d$}}}%
    \put(0.48848979,0.50579807){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$d'$}}}%
    \put(0.35378591,0.45986477){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l$}}}%
    \put(0.62564385,0.5067809){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l$}}}%
    \put(0.49072574,0.35486911){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l'$}}}%
    \put(0.53440819,0.64089594){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{simplifying_cases.pdf}}%
    \put(0.05992848,0.53009237){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$d$}}}%
    \put(0.1494892,0.58968339){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$d'$}}}%
    \put(-0.00152752,0.46113163){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l$}}}%
    \put(0.26954848,0.50514559){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l$}}}%
    \put(0.1345884,0.35486911){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l'$}}}%
    \put(0.17840746,0.64089594){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{simplifying_cases.pdf}}%
    \put(0.07050525,0.21315701){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$d$}}}%
    \put(0.17814951,0.25216018){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$d'$}}}%
    \put(-0.00039703,0.10918623){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l$}}}%
    \put(0.26673383,0.15441606){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l$}}}%
    \put(0.13445962,0.0044205){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l'$}}}%
    \put(0.17693202,0.29044735){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$l'$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{simplifying_cases.pdf}}%
  \end{picture}%
\endgroup%


==> figures/uniCover.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'uniCover.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{503.82916847bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65334985)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{uniCover.pdf}}%
    \put(0.25719884,0.04697701){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\alpha\beta}$}}}%
    \put(0.17025392,0.16664347){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\alpha}$}}}%
    \put(0.17929185,0.06217564){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\beta}$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{uniCover.pdf}}%
    \put(0.76744889,0.05159594){\color[rgb]{0,0.50196078,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\alpha\beta}$}}}%
    \put(0.80538267,0.16324093){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\alpha}$}}}%
    \put(0.84624519,0.06382377){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$p_{\beta}$}}}%
    \put(0.05074257,0.31669097){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\cal D$}}}%
    \put(0.68150574,0.36246681){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\cal D$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{uniCover.pdf}}%
    \put(0.16041347,0.46947757){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tau_\beta$}}}%
    \put(0.22694488,0.42150426){\color[rgb]{1,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{$\tau_\alpha$}}}%
    \put(0.20875577,0.44863162){\color[rgb]{1,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tau_\alpha+\tau_\beta$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{uniCover.pdf}}%
    \put(0.80319,0.42517637){\color[rgb]{1,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tau_\alpha+\tau_\beta$}}}%
    \put(0.79209607,0.37179946){\color[rgb]{1,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tau_\alpha$}}}%
    \put(0.75412726,0.45585212){\color[rgb]{0,0,1}\makebox(0,0)[lt]{\lineheight{1.25}\smash{$\tau_\beta$}}}%
  \end{picture}%
\endgroup%

